Description Complexity Bounds for Analytic Approximations of Lipschitz Functions

We study how many bits are needed to write down an elementary analytic expression that uniformly approximates a Lipschitz function. Expressions are finite trees over the basis $\{+,-,\times,\div,\exp\}$ with the variables and rational constants, and their size is $\dc(f)$, the length of the shortest description of $f$ in a fixed binary description language. For functions of one variable we prove that every $L$-Lipschitz $F:[0,1]\to[0,1]$ has an everywhere-defined approximant of accuracy $\Delta$ with $\dc(f)\le C\,(L/\Delta+\lg(1/\Delta+2))$ for all $L,\Delta>0$, by a linear spline smoothed with logistic ramps in a description language with one repetition construct. We prove a matching lower bound valid for \emph{every} description language: for $\Delta\le 1/36$ and every $L>0$ some $L$-Lipschitz function needs at least $\tfrac1{16}(L/\Delta+\lg(1/\Delta+2))$ bits. Hence the worst-case description complexity is $\Theta(L/\Delta+\lg(1/\Delta+2))$. For functions on $[0,1]^d$ the same method gives $\Theta_d\bigl((L/\Delta)^d+\lg(1/\Delta+2)\bigr)$, using a tensor-product spline whose coefficients are mixed second differences and cost $O(d)$ bits each. Without the repetition construct the upper bounds carry an additional logarithmic factor, whose necessity for plain expression trees is left open. A reference encoder, decoder and evaluator confirm the constructions numerically, and figures and tables report the checks.

==> code/results.json <==
{"roundtrip": [{"d": 1, "Delta": 0.2, "L": 3, "N": 30, "q": 10, "bits": 328, "plain": 3917, "rt": true, "dif": 4.440892098500626e-16, "err": 0.1847461139549264}, {"d": 1, "Delta": 0.05, "L": 1, "N": 40, "q": 40, "bits": 390, "plain": 5657, "rt": true, "dif": 4.440892098500626e-16, "err": 0.22812792280196503}, {"d": 1, "Delta": 0.01, "L": 2, "N": 400, "q": 200, "bits": 1878, "plain": 70343, "rt": true, "dif": 4.440892098500626e-16, "err": 0.2455991683806502}, {"d": 2, "Delta": 0.3, "L": 1.5, "N": 21, "q": 14, "bits": 4162, "plain": 171553, "rt": true, "dif": 8.715250743307479e-14, "err": 0.18129438310003151}, {"d": 2, "Delta": 0.4, "L": 1.0, "N": 10, "q": 10, "bits": 1569, "plain": 37436, "rt": true, "dif": 2.0539125955565396e-14, "err": 0.13637840169268}, {"d": 2, "Delta": 0.45, "L": 2.0, "N": 18, "q": 9, "bits": 3301, "plain": 125654, "rt": true, "dif": 2.2493118478905672e-13, "err": 0.14254772240499808}, {"d": 3, "Delta": 0.45, "L": 1.2, "N": 11, "q": 9, "bits": 17936, "plain": 943929, "rt": true, "dif": 7.842615445952106e-13, "err": 0.15103982573233654}, {"d": 3, "Delta": 0.49, "L": 1.0, "N": 9, "q": 9, "bits": 11384, "plain": 526631, "rt": true, "dif": 1.695310558602614e-13, "err": 0.11255943253200279}], "ratios": [{"d": 1, "Delta": 0.05325958191439903, "L": 5.133757438292404, "kind": "tri", "N": 196, "err": 0.24678551098841697, "lip": 1.0000000000095117}, {"d": 1, "Delta": 0.031197369250780118, "L": 0.7492076330861587, "kind": "pyr", "N": 49, "err": 0.1642843283378984, "lip": 1.0000000000007159}, {"d": 1, "Delta": 0.055353695803160616, "L": 0.6845428572478459, "kind": "tri", "N": 26, "err": 0.2585717555649768, "lip": 1.0000000000045384}, {"d": 1, "Delta": 0.23980282304528291, "L": 1.5248186868502163, "kind": "pyr", "N": 14, "err": 0.19844570719731355, "lip": 1.0000000000182385}, {"d": 1, "Delta": 0.033337412377336686, "L": 0.6432294128157118, "kind": "tri", "N": 39, "err": 0.32351101445871533, "lip": 1.000000000022001}, {"d": 1, "Delta": 0.4059016171065885, "L": 0.7207771397348952, "kind": "pyr", "N": 4, "err": 0.11115778686767686, "lip": 1.0000000000040792}, {"d": 1, "Delta": 0.0744003427628488, "L": 3.6535752507184722, "kind": "tri", "N": 99, "err": 0.07468287175815758, "lip": 1.000000000001865}, {"d": 1, "Delta": 0.016842963425652176, "L": 1.0319138149640839, "kind": "pyr", "N": 123, "err": 0.0, "lip": 0.0}, {"d": 1, "Delta": 0.041239834226697976, "L": 0.9786561294233418, "kind": "tri", "N": 48, "err": 0.34944456754996833, "lip": 1.0000000000023435}, {"d": 1, "Delta": 0.1283747495258933, "L": 5.069016557560001, "kind": "pyr", "N": 82, "err": 0.3677706122166764, "lip": 1.0000000000001361}, {"d": 1, "Delta": 0.01582185861800678, "L": 2.6440116809904635, "kind": "tri", "N": 336, "err": 0.2487478334211963, "lip": 1.0000000000047293}, {"d": 1, "Delta": 0.0700552593440859, "L": 0.8026732437003707, "kind": "pyr", "N": 24, "err": 0.0, "lip": 0.0}, {"d": 1, "Delta": 0.06439552255877583, "L": 1.313972063308865, "kind": "tri", "N": 43, "err": 0.2387601346682163, "lip": 1.0000000000037854}, {"d": 1, "Delta": 0.025219685848282613, "L": 5.481988044104232, "kind": "pyr", "N": 439, "err": 0.26467917466143526, "lip": 1.000000000000086}, {"d": 1, "Delta": 0.02023636998617271, "L": 1.7478890310450124, "kind": "tri", "N": 174, "err": 0.21627253314153586, "lip": 1.000000000009245}, {"d": 1, "Delta": 0.2713183333427693, "L": 3.6586840691614126, "kind": "pyr", "N": 30, "err": 0.299611305468561, "lip": 1.0000000000001446}, {"d": 1, "Delta": 0.4450282968934923, "L": 0.6276937231487273, "kind": "tri", "N": 4, "err": 0.1981297470741453, "lip": 1.000000000013996}, {"d": 1, "Delta": 0.35304234682698254, "L": 2.5226530210589506, "kind": "pyr", "N": 16, "err": 0.24542385697948293, "lip": 1.0000000000009386}, {"d": 1, "Delta": 0.043949217053305525, "L": 2.256931668135411, "kind": "tri", "N": 104, "err": 0.20915338883005624, "lip": 1.0000000000014175}, {"d": 1, "Delta": 0.05017161446364853, "L": 1.2930085231875303, "kind": "pyr", "N": 52, "err": 0.07016680231163686, "lip": 1.0000000000008982}, {"d": 1, "Delta": 0.14180369396210482, "L": 4.22324712351375, "kind": "tri", "N": 64, "err": 0.2345421364115543, "lip": 1.0000000000157652}, {"d": 1, "Delta": 0.1722916378974103, "L": 0.8640821646282336, "kind": "pyr", "N": 11, "err": 0.13983112385706448, "lip": 1.0000000000155889}, {"d": 1, "Delta": 0.3462835682193104, "L": 0.8097018493549524, "kind": "tri", "N": 5, "err": 0.23148656060130682, "lip": 1.0000000000161196}, {"d": 1, "Delta": 0.29152678799187975, "L": 2.0647180492500574, "kind": "pyr", "N": 15, "err": 0.0, "lip": 0.0}, {"d": 1, "Delta": 0.05218658059467923, "L": 6.419155749181911, "kind": "tri", "N": 251, "err": 0.1448218903658739, "lip": 1.0000000000702902}, {"d": 1, "Delta": 0.14721647620372363, "L": 1.1209527406793025, "kind": "pyr", "N": 16, "err": 0.07843386075747569, "lip": 1.0000000000006113}, {"d": 1, "Delta": 0.01742781217659104, "L": 6.433930792796644, "kind": "tri", "N": 740, "err": 0.2259783886128698, "lip": 1.000000000001032}, {"d": 1, "Delta": 0.08351916860928175, "L": 0.7309473014610601, "kind": "pyr", "N": 18, "err": 0.0, "lip": 0.0}, {"d": 1, "Delta": 0.07423197895649264, "L": 2.616997653328035, "kind": "tri", "N": 71, "err": 0.2486676740029233, "lip": 1.0000000000027751}, {"d": 1, "Delta": 0.020482538218720238, "L": 2.2179243860704734, "kind": "pyr", "N": 218, "err": 0.12703578350537173, "lip": 1.0000000000005063}, {"d": 1, "Delta": 0.09455254564689235, "L": 1.0989833522469534, "kind": "tri", "N": 25, "err": 0.2454732597384794, "lip": 1.0000000000019422}, {"d": 1, "Delta": 0.019001397075269814, "L": 0.585797864827862, "kind": "pyr", "N": 63, "err": 0.0, "lip": 0.0}, {"d": 1, "Delta": 0.2214638426290834, "L": 0.5021227825864192, "kind": "tri", "N": 6, "err": 0.13313044274953612, "lip": 1.0000000000034022}, {"d": 1, "Delta": 0.012667949264652525, "L": 0.6204259198941794, "kind": "pyr", "N": 99, "err": 0.24057597189261992, "lip": 1.0000000000025477}, {"d": 1, "Delta": 0.09991143602212846, "L": 2.0606808746711276, "kind": "tri", "N": 44, "err": 0.17238369501104012, "lip": 1.0000000000098912}, {"d": 1, "Delta": 0.1465927919923234, "L": 0.8726683176474657, "kind": "pyr", "N": 13, "err": 0.17729932106639265, "lip": 1.0000000000085296}, {"d": 1, "Delta": 0.027169317050564863, "L": 3.019413710118101, "kind": "tri", "N": 224, "err": 0.4173948935722809, "lip": 1.0000000000018732}, {"d": 1, "Delta": 0.15027869602002253, "L": 3.6680788064833614, "kind": "pyr", "N": 52, "err": 0.19864155772693048, "lip": 1.0000000000002267}, {"d": 1, "Delta": 0.051795785644136165, "L": 0.7904530925105379, "kind": "tri", "N": 31, "err": 0.2477442285016972, "lip": 1.000000000001995}, {"d": 1, "Delta": 0.02171366350525825, "L": 1.0078573371925985, "kind": "pyr", "N": 94, "err": 0.06675991088987049, "lip": 1.0000000000061553}, {"d": 1, "Delta": 0.08798521736568155, "L": 1.5151999794444198, "kind": "tri", "N": 35, "err": 0.24636947881659163, "lip": 1.0000000000037788}, {"d": 1, "Delta": 0.010262217308933492, "L": 1.9366091886952874, "kind": "pyr", "N": 378, "err": 0.19571575451634907, "lip": 1.0000000000024165}, {"d": 1, "Delta": 0.16349938482550772, "L": 5.170123116793258, "kind": "tri", "N": 68, "err": 0.21415697028925101, "lip": 1.000000000008623}, {"d": 1, "Delta": 0.04072269437054674, "L": 0.7925010286250606, "kind": "pyr", "N": 40, "err": 0.0, "lip": 0.0}, {"d": 1, "Delta": 0.12426405737817095, "L": 2.5375311443054875, "kind": "tri", "N": 44, "err": 0.21885367585944127, "lip": 1.000000000007659}, {"d": 1, "Delta": 0.019223538818418883, "L": 6.288032312346791, "kind": "pyr", "N": 661, "err": 0.2387494571954915, "lip": 1.000000000000251}, {"d": 1, "Delta": 0.0443646705159281, "L": 0.867250748189832, "kind": "tri", "N": 40, "err": 0.2393833840773618, "lip": 1.0000000000896818}, {"d": 1, "Delta": 0.011350784080421457, "L": 3.950544036150546, "kind": "pyr", "N": 700, "err": 0.16923303448212537, "lip": 1.0000000000020557}, {"d": 1, "Delta": 0.09646046310217239, "L": 6.5244611350321255, "kind": "tri", "N": 138, "err": 0.24574883785751067, "lip": 1.0000000000037514}, {"d": 1, "Delta": 0.27754043870646944, "L": 4.311771497452429, "kind": "pyr", "N": 35, "err": 0.2014435052025418, "lip": 1.000000000000085}, {"d": 1, "Delta": 0.3460214234422868, "L": 5.279299290572316, "kind": "tri", "N": 32, "err": 0.20633584977417502, "lip": 1.0000000000177074}, {"d": 1, "Delta": 0.02086989681207213, "L": 2.857574150874793, "kind": "pyr", "N": 275, "err": 0.3385496866572714, "lip": 1.0000000000004068}, {"d": 1, "Delta": 0.05990400937583886, "L": 2.6895744638797967, "kind": "tri", "N": 92, "err": 0.24484028649805503, "lip": 1.000000000031724}, {"d": 1, "Delta": 0.0566079878370497, "L": 0.5045818165809773, "kind": "pyr", "N": 19, "err": 0.19448775783985392, "lip": 1.0000000000025766}, {"d": 1, "Delta": 0.01381270829666893, "L": 0.5838552324316869, "kind": "tri", "N": 85, "err": 0.18160332122740513, "lip": 1.0000000000288753}, {"d": 1, "Delta": 0.04869475733955164, "L": 4.642381367155361, "kind": "pyr", "N": 195, "err": 0.2419117001423024, "lip": 1.0000000000009088}, {"d": 1, "Delta": 0.2099821660205791, "L": 1.4805451979639805, "kind": "tri", "N": 15, "err": 0.38850282184336354, "lip": 1.0000000000096902}, {"d": 1, "Delta": 0.13529775760544852, "L": 0.9592733333721747, "kind": "pyr", "N": 15, "err": 0.0, "lip": 0.0}, {"d": 1, "Delta": 0.022000055688335494, "L": 1.50863425328363, "kind": "tri", "N": 138, "err": 0.24959226732201636, "lip": 1.000000000004069}, {"d": 1, "Delta": 0.35141756529483836, "L": 0.9719007575700832, "kind": "pyr", "N": 6, "err": 0.04577994442788327, "lip": 1.0000000000014864}, {"d": 1, "Delta": 0.054181550425884795, "L": 1.4810547343070408, "kind": "tri", "N": 55, "err": 0.21680311369482722, "lip": 1.0000000000105487}, {"d": 1, "Delta": 0.010196441467283636, "L": 2.796060276670306, "kind": "pyr", "N": 551, "err": 0.0, "lip": 0.0}, {"d": 1, "Delta": 0.13512655711645824, "L": 1.0257187326116033, "kind": "tri", "N": 16, "err": 0.11771016382337979, "lip": 1.000000000004511}, {"d": 1, "Delta": 0.08953742351093148, "L": 0.7500424220883439, "kind": "pyr", "N": 18, "err": 0.0, "lip": 0.0}, {"d": 1, "Delta": 0.013061985685759713, "L": 1.1565795100058485, "kind": "tri", "N": 179, "err": 0.39434821984863067, "lip": 1.0000000000032376}, {"d": 1, "Delta": 0.15386534118144723, "L": 1.1988851310659328, "kind": "pyr", "N": 16, "err": 0.10762153766643819, "lip": 1.000000000000699}, {"d": 1, "Delta": 0.14315608505919136, "L": 1.323926935123145, "kind": "tri", "N": 19, "err": 0.24867536075630378, "lip": 1.000000000034919}, {"d": 1, "Delta": 0.01488879208374134, "L": 2.6134070841805372, "kind": "pyr", "N": 353, "err": 0.18159758699154338, "lip": 1.0000000000005296}, {"d": 1, "Delta": 0.28477584845679454, "L": 2.7801945293762427, "kind": "tri", "N": 23, "err": 0.21588851029386663, "lip": 1.0000000000067562}, {"d": 1, "Delta": 0.3149254338270509, "L": 1.2637956349082022, "kind": "pyr", "N": 9, "err": 0.0, "lip": 0.0}, {"d": 1, "Delta": 0.07573158901275416, "L": 2.6112922113990127, "kind": "tri", "N": 71, "err": 0.22957417590665893, "lip": 1.0000000000030727}, {"d": 1, "Delta": 0.42572836681033643, "L": 2.6211854246679263, "kind": "pyr", "N": 14, "err": 0.0, "lip": 0.0}, {"d": 1, "Delta": 0.014599916400193444, "L": 2.5375803882236307, "kind": "tri", "N": 348, "err": 0.30366641018750257, "lip": 1.0000000000020788}, {"d": 1, "Delta": 0.01137063249667846, "L": 4.446075311704311, "kind": "pyr", "N": 783, "err": 0.22420517841099716, "lip": 1.0000000000003997}, {"d": 1, "Delta": 0.019518685919700164, "L": 1.13034767196075, "kind": "tri", "N": 117, "err": 0.19700916196198562, "lip": 1.000000000007702}, {"d": 1, "Delta": 0.01129403341158379, "L": 4.551873026966595, "kind": "pyr", "N": 811, "err": 0.1987883974613401, "lip": 1.0000000000002225}, {"d": 1, "Delta": 0.01115957939924488, "L": 2.8396425652832122, "kind": "tri", "N": 512, "err": 0.34464856623310663, "lip": 1.0000000000009566}, {"d": 1, "Delta": 0.1582683052777386, "L": 6.370523086977161, "kind": "pyr", "N": 83, "err": 0.2143376142951771, "lip": 1.0000000000032214}, {"d": 1, "Delta": 0.01665609219322291, "L": 5.179361716846368, "kind": "tri", "N": 627, "err": 0.2395412454716006, "lip": 1.000000000004316}, {"d": 1, "Delta": 0.30226850544136513, "L": 6.333489050172754, "kind": "pyr", "N": 45, "err": 0.19976600239839024, "lip": 1.0000000000001303}, {"d": 1, "Delta": 0.010853371362459814, "L": 1.536011771955981, "kind": "tri", "N": 285, "err": 0.24893787468116937, "lip": 1.0000000000118399}, {"d": 1, "Delta": 0.05781011759613362, "L": 4.041191593187944, "kind": "pyr", "N": 142, "err": 0.3246262477952885, "lip": 1.000000000000217}, {"d": 1, "Delta": 0.019991397051963962, "L": 6.282859657810106, "kind": "tri", "N": 635, "err": 0.18178900381196877, "lip": 1.0000000000023066}, {"d": 1, "Delta": 0.01732599855418566, "L": 4.6750703871683355, "kind": "pyr", "N": 543, "err": 0.1987798572257971, "lip": 1.0000000000000429}, {"d": 1, "Delta": 0.1373648886532766, "L": 0.6577850344134967, "kind": "tri", "N": 10, "err": 0.16396865653435966, "lip": 1.0000000000226277}, {"d": 1, "Delta": 0.011952936615049835, "L": 0.8442844056234571, "kind": "pyr", "N": 142, "err": 0.0, "lip": 0.0}, {"d": 1, "Delta": 0.0928296679373991, "L": 6.426131374532484, "kind": "tri", "N": 142, "err": 0.31631189512665503, "lip": 1.0000000028609477}, {"d": 1, "Delta": 0.1456137858397566, "L": 1.177476564554133, "kind": "pyr", "N": 17, "err": 0.0, "lip": 0.0}, {"d": 1, "Delta": 0.24777525393741798, "L": 7.645734338000921, "kind": "tri", "N": 69, "err": 0.2212835091007526, "lip": 1.0000000000054328}, {"d": 1, "Delta": 0.08825895104427492, "L": 3.230328933601265, "kind": "pyr", "N": 75, "err": 0.2440321334824741, "lip": 1.0000000000001836}, {"d": 1, "Delta": 0.023009253721078097, "L": 2.4817074124747793, "kind": "tri", "N": 216, "err": 0.26262611741104686, "lip": 1.0000000000022804}, {"d": 1, "Delta": 0.025597548790361243, "L": 1.8255303016590865, "kind": "pyr", "N": 145, "err": 0.24597309357750086, "lip": 1.000000000001236}, {"d": 1, "Delta": 0.02696447334713281, "L": 2.019634249104757, "kind": "tri", "N": 152, "err": 0.24651419886981107, "lip": 1.0000000000141052}, {"d": 1, "Delta": 0.059569670548536645, "L": 0.7267520482626589, "kind": "pyr", "N": 25, "err": 0.0, "lip": 0.0}, {"d": 1, "Delta": 0.20230528292465708, "L": 2.3419188312558434, "kind": "tri", "N": 24, "err": 0.34828938558417477, "lip": 1.0000000000071791}, {"d": 1, "Delta": 0.2418199725380739, "L": 3.2304787391516663, "kind": "pyr", "N": 30, "err": 0.28991867337947347, "lip": 1.0000000000032114}, {"d": 1, "Delta": 0.0315696388001092, "L": 1.688008372442704, "kind": "tri", "N": 109, "err": 0.24713113648633978, "lip": 1.000000000008547}, {"d": 1, "Delta": 0.012397687484627402, "L": 2.7574418823080067, "kind": "pyr", "N": 447, "err": 0.20679808161371172, "lip": 1.0000000000001417}, {"d": 1, "Delta": 0.08727663119421855, "L": 4.138616014578494, "kind": "tri", "N": 96, "err": 0.10364661085054075, "lip": 1.0000000000024294}, {"d": 1, "Delta": 0.2370550729260043, "L": 0.5633481647571729, "kind": "pyr", "N": 6, "err": 0.0, "lip": 0.0}, {"d": 1, "Delta": 0.08727915687346662, "L": 5.596339471070563, "kind": "tri", "N": 129, "err": 0.24896094328870993, "lip": 1.0000000000039289}, {"d": 1, "Delta": 0.08597307226324419, "L": 7.293910504778142, "kind": "pyr", "N": 176, "err": 0.028832798858311127, "lip": 1.0000000000000695}, {"d": 1, "Delta": 0.01812258947922963, "L": 1.466979284655811, "kind": "tri", "N": 163, "err": 0.3426020447445682, "lip": 1.0000000000102516}, {"d": 1, "Delta": 0.01107194541045363, "L": 3.077503649737704, "kind": "pyr", "N": 558, "err": 0.08085718987019132, "lip": 1.0000000000000724}, {"d": 1, "Delta": 0.012435456395664944, "L": 1.402610417344959, "kind": "tri", "N": 226, "err": 0.2200589750344369, "lip": 1.0000000001259235}, {"d": 1, "Delta": 0.01938936051173248, "L": 1.1424427063444382, "kind": "pyr", "N": 119, "err": 0.0, "lip": 0.0}, {"d": 1, "Delta": 0.02178852598032213, "L": 4.392340196448188, "kind": "tri", "N": 405, "err": 0.20253283160761373, "lip": 1.0000000000167446}, {"d": 1, "Delta": 0.03771977130349875, "L": 3.056260319709036, "kind": "pyr", "N": 166, "err": 0.23766164329017136, "lip": 1.0000000000002256}, {"d": 1, "Delta": 0.4445931508710551, "L": 6.113461610407126, "kind": "tri", "N": 31, "err": 0.16356808312929524, "lip": 1.0000000000030367}, {"d": 1, "Delta": 0.1575263155525164, "L": 0.7475397773946602, "kind": "pyr", "N": 10, "err": 0.0, "lip": 0.0}, {"d": 1, "Delta": 0.3739479103340528, "L": 1.125956514382628, "kind": "tri", "N": 7, "err": 0.06993867111014028, "lip": 1.0000000000063851}, {"d": 1, "Delta": 0.14511049542657317, "L": 2.69160958032084, "kind": "pyr", "N": 38, "err": 0.0, "lip": 0.0}, {"d": 1, "Delta": 0.17301085804617322, "L": 4.9813619189088545, "kind": "tri", "N": 60, "err": 0.19997555523139923, "lip": 1.0000000000088356}, {"d": 1, "Delta": 0.09141818703214696, "L": 1.1823397997667677, "kind": "pyr", "N": 27, "err": 0.2374154675258521, "lip": 1.0000000000201106}, {"d": 1, "Delta": 0.010358738442478034, "L": 0.9512368360883987, "kind": "tri", "N": 185, "err": 0.1893283844516339, "lip": 1.000000000010928}, {"d": 1, "Delta": 0.16666322807823322, "L": 1.220309651640146, "kind": "pyr", "N": 16, "err": 0.0, "lip": 0.0}, {"d": 1, "Delta": 0.042415835027773845, "L": 2.0761878812634387, "kind": "tri", "N": 100, "err": 0.21331317783798143, "lip": 1.0000000000017017}, {"d": 1, "Delta": 0.2706558333218477, "L": 2.028699620832099, "kind": "pyr", "N": 17, "err": 0.22070196937730474, "lip": 1.0000000000116056}, {"d": 1, "Delta": 0.02208564880644381, "L": 4.759778943695642, "kind": "tri", "N": 434, "err": 0.24852798327754475, "lip": 1.0000000000007645}, {"d": 1, "Delta": 0.25864373493864684, "L": 4.152424531118118, "kind": "pyr", "N": 34, "err": 0.22218260943142235, "lip": 1.0000000000001692}, {"d": 1, "Delta": 0.20524543110952134, "L": 4.281082354877239, "kind": "tri", "N": 43, "err": 0.299614753398773, "lip": 1.0000000000455191}, {"d": 1, "Delta": 0.3690566264915057, "L": 4.5092128637382825, "kind": "pyr", "N": 28, "err": 0.3179070086352358, "lip": 1.0000000000003053}, {"d": 1, "Delta": 0.027977179381786156, "L": 1.6637363550367839, "kind": "tri", "N": 120, "err": 0.23269724638664285, "lip": 1.000000000012742}, {"d": 1, "Delta": 0.015121267215284697, "L": 5.407314018877366, "kind": "pyr", "N": 720, "err": 0.0343156646550408, "lip": 1.000000000000078}, {"d": 1, "Delta": 0.3134411361667454, "L": 2.1731132037687937, "kind": "tri", "N": 16, "err": 0.20896343019352895, "lip": 1.00000000000713}, {"d": 1, "Delta": 0.3168259462044364, "L": 0.6037081469539716, "kind": "pyr", "N": 5, "err": 0.0, "lip": 0.0}, {"d": 1, "Delta": 0.05978597592552022, "L": 1.6429830040618014, "kind": "tri", "N": 56, "err": 0.43635885678437847, "lip": 1.000000000029952}, {"d": 1, "Delta": 0.11212330269950548, "L": 1.8747257101553314, "kind": "pyr", "N": 34, "err": 0.2157515059939252, "lip": 1.0000000000083906}, {"d": 1, "Delta": 0.013762067145700716, "L": 1.8879765651817744, "kind": "tri", "N": 276, "err": 0.41899037316256704, "lip": 1.0000000000019593}, {"d": 1, "Delta": 0.09152332096169975, "L": 1.6333789936115575, "kind": "pyr", "N": 36, "err": 0.00819561803521593, "lip": 1.0000000000003129}, {"d": 1, "Delta": 0.06955297255144959, "L": 1.2827938346991834, "kind": "tri", "N": 38, "err": 0.24586279334829178, "lip": 1.00000000001976}, {"d": 1, "Delta": 0.03746154386209575, "L": 0.5127149445963606, "kind": "pyr", "N": 28, "err": 0.0, "lip": 0.0}, {"d": 1, "Delta": 0.011486468496257944, "L": 4.34441518374083, "kind": "tri", "N": 761, "err": 0.22872462755898212, "lip": 1.0000000000015425}, {"d": 1, "Delta": 0.3941171266824599, "L": 0.6311602435478928, "kind": "pyr", "N": 4, "err": 0.0, "lip": 0.0}, {"d": 1, "Delta": 0.02160494114293768, "L": 1.6015911820704367, "kind": "tri", "N": 149, "err": 0.17481697358619022, "lip": 1.0000000001155251}, {"d": 1, "Delta": 0.07366200775519068, "L": 2.5566616894925103, "kind": "pyr", "N": 72, "err": 0.0336863034151618, "lip": 1.0000000000043738}, {"d": 1, "Delta": 0.06466097707841995, "L": 1.435268757400629, "kind": "tri", "N": 45, "err": 0.24808747435458894, "lip": 1.0000000000038611}, {"d": 1, "Delta": 0.09349792376460166, "L": 2.137394177033857, "kind": "pyr", "N": 48, "err": 0.11884036791422208, "lip": 1.0000000000030518}, {"d": 1, "Delta": 0.025913454865278927, "L": 1.1513849485728025, "kind": "tri", "N": 90, "err": 0.43780770281130976, "lip": 1.0000000004767375}, {"d": 1, "Delta": 0.03781392969726799, "L": 2.921818001446471, "kind": "pyr", "N": 155, "err": 0.1782426801044113, "lip": 1.0000000000001052}, {"d": 1, "Delta": 0.04561799497636393, "L": 0.9630686266530788, "kind": "tri", "N": 43, "err": 0.3239187130914349, "lip": 1.0000000000026426}, {"d": 1, "Delta": 0.3073664263804313, "L": 0.5116791992226847, "kind": "pyr", "N": 4, "err": 0.0, "lip": 0.0}, {"d": 1, "Delta": 0.11931033281516167, "L": 0.9159910875631658, "kind": "tri", "N": 16, "err": 0.27114857922311736, "lip": 1.0000000000338594}, {"d": 1, "Delta": 0.3282252216488613, "L": 4.207777253791511, "kind": "pyr", "N": 30, "err": 0.025437356282098082, "lip": 1.0000000000000946}, {"d": 1, "Delta": 0.2908951294376106, "L": 2.0532173097258872, "kind": "tri", "N": 15, "err": 0.25120920672792113, "lip": 1.0000000000105704}, {"d": 1, "Delta": 0.03154251916186265, "L": 5.467505210802346, "kind": "pyr", "N": 350, "err": 0.16512284644657088, "lip": 1.0000000000000289}, {"d": 1, "Delta": 0.1279769703526899, "L": 1.4331087236095394, "kind": "tri", "N": 23, "err": 0.23407244445505618, "lip": 1.0000000000107538}, {"d": 1, "Delta": 0.23831047057502977, "L": 0.670983404621395, "kind": "pyr", "N": 7, "err": 0.0, "lip": 0.0}, {"d": 1, "Delta": 0.048856522873248716, "L": 0.7680955952201004, "kind": "tri", "N": 32, "err": 0.23909172389052574, "lip": 1.0000000000043352}, {"d": 1, "Delta": 0.10707886528180043, "L": 2.816608522265256, "kind": "pyr", "N": 54, "err": 0.04034728823944255, "lip": 1.0000000000008422}, {"d": 1, "Delta": 0.02106835425474118, "L": 2.063123187190577, "kind": "tri", "N": 196, "err": 0.29583550406460346, "lip": 1.000000000004709}, {"d": 1, "Delta": 0.18017424214706623, "L": 6.663237201181849, "kind": "pyr", "N": 80, "err": 0.3258100297384957, "lip": 1.0000000000000422}, {"d": 1, "Delta": 0.18736723636512986, "L": 0.7853803313225721, "kind": "tri", "N": 9, "err": 0.23884466496868223, "lip": 1.000000000005545}, {"d": 1, "Delta": 0.06478723402640223, "L": 2.423734108132687, "kind": "pyr", "N": 76, "err": 0.2581874470369148, "lip": 1.0000000000001956}, {"d": 1, "Delta": 0.044045643862242315, "L": 1.2002319944152757, "kind": "tri", "N": 56, "err": 0.23861747615410292, "lip": 1.000000000005305}, {"d": 1, "Delta": 0.04571678267447725, "L": 0.8311105289657235, "kind": "pyr", "N": 37, "err": 0.0, "lip": 0.0}, {"d": 1, "Delta": 0.2827141197643644, "L": 1.8357125617462215, "kind": "tri", "N": 15, "err": 0.22087661787757348, "lip": 1.0000000000011167}, {"d": 1, "Delta": 0.16235516147196108, "L": 1.9445346764549973, "kind": "pyr", "N": 26, "err": 0.15092852684233246, "lip": 1.0000000000000966}, {"d": 1, "Delta": 0.09096813647388623, "L": 1.4450631904669595, "kind": "tri", "N": 32, "err": 0.21522154997023293, "lip": 1.0000000000107085}, {"d": 1, "Delta": 0.07412446122713147, "L": 3.4362070006642838, "kind": "pyr", "N": 93, "err": 0.29631331510930614, "lip": 1.0000000000005342}, {"d": 1, "Delta": 0.0749010356386418, "L": 1.3853308953954202, "kind": "tri", "N": 38, "err": 0.24691437685209874, "lip": 1.000000000009082}, {"d": 1, "Delta": 0.12218488288887905, "L": 6.170063795621321, "kind": "pyr", "N": 105, "err": 0.23212921231586336, "lip": 1.0000000000002085}, {"d": 1, "Delta": 0.043570672486944434, "L": 3.54919609435486, "kind": "tri", "N": 164, "err": 0.23336128361566863, "lip": 1.0000000000107914}, {"d": 1, "Delta": 0.08126322174412076, "L": 0.6911534521332481, "kind": "pyr", "N": 18, "err": 0.17857189598034187, "lip": 1.000000000002125}, {"d": 1, "Delta": 0.11934674912499993, "L": 1.955776938937965, "kind": "tri", "N": 34, "err": 0.4282683351797769, "lip": 1.0000000000141238}, {"d": 1, "Delta": 0.014014135851925518, "L": 5.4559732298632015, "kind": "pyr", "N": 781, "err": 0.24926982888875757, "lip": 1.000000000000111}, {"d": 1, "Delta": 0.22791464735704348, "L": 1.1438014471232139, "kind": "tri", "N": 11, "err": 0.21257731759362739, "lip": 1.0000000000009572}, {"d": 1, "Delta": 0.032671556829703734, "L": 1.3990038009210248, "kind": "pyr", "N": 87, "err": 0.0, "lip": 0.0}, {"d": 1, "Delta": 0.07995064749318842, "L": 2.073461724776208, "kind": "tri", "N": 54, "err": 0.3104482268559296, "lip": 1.0000000000017426}, {"d": 1, "Delta": 0.43185314849567297, "L": 3.1090836116893876, "kind": "pyr", "N": 16, "err": 0.27273494954899785, "lip": 1.0000000000003724}, {"d": 1, "Delta": 0.33042809203647255, "L": 4.010464686395952, "kind": "tri", "N": 29, "err": 0.21668432995453596, "lip": 1.000000000016215}, {"d": 1, "Delta": 0.03400676431684768, "L": 1.2301495875364392, "kind": "pyr", "N": 73, "err": 0.1369112582356775, "lip": 1.0000000000119573}, {"d": 1, "Delta": 0.08373758090788144, "L": 1.3875265827589631, "kind": "tri", "N": 34, "err": 0.24453642909578635, "lip": 1.000000000020159}, {"d": 1, "Delta": 0.05416841344079989, "L": 1.5432775938517798, "kind": "pyr", "N": 58, "err": 0.13524144107610933, "lip": 1.0000000000005085}, {"d": 1, "Delta": 0.05409293466963003, "L": 6.948435152908862, "kind": "tri", "N": 258, "err": 0.09694231764865198, "lip": 1.0000000000006783}, {"d": 1, "Delta": 0.01897665918017304, "L": 4.209896979404553, "kind": "pyr", "N": 447, "err": 0.0, "lip": 0.0}, {"d": 1, "Delta": 0.26178311055703357, "L": 0.5078968817783719, "kind": "tri", "N": 5, "err": 0.09916115442654154, "lip": 1.000000000012556}, {"d": 1, "Delta": 0.12530748248104343, "L": 3.0743361171004984, "kind": "pyr", "N": 50, "err": 0.16394599524289777, "lip": 1.000000000000322}, {"d": 1, "Delta": 0.015401779142812863, "L": 2.676366774957692, "kind": "tri", "N": 348, "err": 0.09967704610492877, "lip": 1.0000000000121003}, {"d": 1, "Delta": 0.03948497129278664, "L": 1.9450084024179712, "kind": "pyr", "N": 100, "err": 0.09997938590740664, "lip": 1.000000000003666}, {"d": 1, "Delta": 0.02123084275699021, "L": 6.738206529477969, "kind": "tri", "N": 641, "err": 0.24665875172314178, "lip": 1.0000000000009508}, {"d": 1, "Delta": 0.023844594542062697, "L": 0.5717957158914893, "kind": "pyr", "N": 49, "err": 0.0, "lip": 0.0}, {"d": 1, "Delta": 0.25431843898036505, "L": 1.257885959957598, "kind": "tri", "N": 11, "err": 0.1877934260500758, "lip": 1.0000000000015405}, {"d": 1, "Delta": 0.030471452225372748, "L": 3.7445750713222363, "kind": "pyr", "N": 248, "err": 0.0534888317554609, "lip": 1.0000000000009188}, {"d": 1, "Delta": 0.046095091985539675, "L": 0.6004843320329679, "kind": "tri", "N": 27, "err": 0.23047849547655644, "lip": 1.0000000000090996}, {"d": 1, "Delta": 0.05721180688267386, "L": 0.8936875238995884, "kind": "pyr", "N": 32, "err": 0.0, "lip": 0.0}, {"d": 1, "Delta": 0.023082231457946724, "L": 2.9075773673774856, "kind": "tri", "N": 253, "err": 0.22068682691836708, "lip": 1.0000000006265277}, {"d": 1, "Delta": 0.029142105050373332, "L": 7.184411204983402, "kind": "pyr", "N": 496, "err": 0.008657368072531127, "lip": 1.0000000000001616}, {"d": 1, "Delta": 0.20727622036957136, "L": 2.1789341840679666, "kind": "tri", "N": 22, "err": 0.1999637082783321, "lip": 1.0000000000209976}, {"d": 1, "Delta": 0.27288294547755143, "L": 5.051055662408227, "kind": "pyr", "N": 41, "err": 0.17033080698576641, "lip": 1.000000000000242}, {"d": 1, "Delta": 0.04621469416056224, "L": 1.5546891397838571, "kind": "tri", "N": 69, "err": 0.36416004429827054, "lip": 1.0000000000101463}, {"d": 1, "Delta": 0.017288912045842885, "L": 1.628565952155741, "kind": "pyr", "N": 189, "err": 0.0, "lip": 0.0}, {"d": 1, "Delta": 0.3068511525089446, "L": 1.317277312071583, "kind": "tri", "N": 10, "err": 0.15454853155781376, "lip": 1.0000000000044449}, {"d": 1, "Delta": 0.03007629747569377, "L": 1.037827135772874, "kind": "pyr", "N": 70, "err": 0.11557743666851333, "lip": 1.00000000000042}, {"d": 1, "Delta": 0.3117475904920364, "L": 0.5997449723615901, "kind": "tri", "N": 5, "err": 0.3424257979256167, "lip": 1.0000000000087481}, {"d": 1, "Delta": 0.22109742119364176, "L": 1.2476452837662064, "kind": "pyr", "N": 13, "err": 0.11060690635291628, "lip": 1.0000000000066538}, {"d": 1, "Delta": 0.19229551683787896, "L": 2.405526677842332, "kind": "tri", "N": 27, "err": 0.2511122026620011, "lip": 1.0000000000146032}, {"d": 1, "Delta": 0.017393939626371358, "L": 3.4379791516402305, "kind": "pyr", "N": 396, "err": 0.19793604724908948, "lip": 1.0000000000004734}, {"d": 1, "Delta": 0.2534339134480819, "L": 1.1442916203616418, "kind": "tri", "N": 10, "err": 0.14462895300308617, "lip": 1.000000000001776}, {"d": 1, "Delta": 0.034038981393157114, "L": 4.270119519578746, "kind": "pyr", "N": 252, "err": 0.20228652923475346, "lip": 1.0000000000005502}, {"d": 1, "Delta": 0.21714579770933873, "L": 4.606119421707391, "kind": "tri", "N": 47, "err": 0.2229331808149016, "lip": 1.000000000023248}, {"d": 1, "Delta": 0.10478978273552879, "L": 5.789434311196944, "kind": "pyr", "N": 116, "err": 0.3049198865781867, "lip": 1.000000000000062}, {"d": 1, "Delta": 0.019437752188962317, "L": 3.758031731036642, "kind": "tri", "N": 388, "err": 0.2493295125455212, "lip": 1.0000000000041198}, {"d": 1, "Delta": 0.01088545600177309, "L": 4.092432029020905, "kind": "pyr", "N": 754, "err": 0.2487443016770551, "lip": 1.0000000000002562}, {"d": 1, "Delta": 0.010085870728299034, "L": 3.3726421666782596, "kind": "tri", "N": 672, "err": 0.19249409909899087, "lip": 1.000000000001218}, {"d": 1, "Delta": 0.37347055097064963, "L": 3.6118165546451793, "kind": "pyr", "N": 22, "err": 0.31402473129440994, "lip": 1.0000000000000473}, {"d": 1, "Delta": 0.29336956147433985, "L": 2.565262833105441, "kind": "tri", "N": 18, "err": 0.1748126913388819, "lip": 1.0000000000007212}, {"d": 1, "Delta": 0.18629281383952803, "L": 0.772184207000121, "kind": "pyr", "N": 9, "err": 0.0, "lip": 0.0}, {"d": 1, "Delta": 0.14911821242294082, "L": 3.4317306505518608, "kind": "tri", "N": 49, "err": 0.2377575508473051, "lip": 1.0000000000035623}, {"d": 1, "Delta": 0.18373028908436687, "L": 0.6414854668314431, "kind": "pyr", "N": 8, "err": 0.0, "lip": 0.0}, {"d": 1, "Delta": 0.022402611736632896, "L": 1.7091900422916697, "kind": "tri", "N": 154, "err": 0.38113107516352873, "lip": 1.0000000000467535}, {"d": 1, "Delta": 0.08513522301871786, "L": 2.1115322793454876, "kind": "pyr", "N": 51, "err": 0.32571829513945705, "lip": 1.0000000000018203}, {"d": 1, "Delta": 0.09854625337592304, "L": 0.5098085790135092, "kind": "tri", "N": 11, "err": 0.27542682587813233, "lip": 1.0000000000022686}, {"d": 1, "Delta": 0.05126085003057738, "L": 1.2389651881512993, "kind": "pyr", "N": 50, "err": 0.10826862966944974, "lip": 1.000000000001311}, {"d": 1, "Delta": 0.03988340549761976, "L": 6.279556078225903, "kind": "tri", "N": 321, "err": 0.3525499327801737, "lip": 1.000000000002197}, {"d": 1, "Delta": 0.21711737847403173, "L": 6.940095019387672, "kind": "pyr", "N": 70, "err": 0.2283442878196032, "lip": 1.0000000000001885}, {"d": 1, "Delta": 0.2656365381756242, "L": 1.1163049033280672, "kind": "tri", "N": 9, "err": 0.15965793899219524, "lip": 1.0000000000106521}, {"d": 1, "Delta": 0.18873936402244104, "L": 1.6239853994484603, "kind": "pyr", "N": 18, "err": 0.22080259054251075, "lip": 1.0000000000020637}, {"d": 1, "Delta": 0.379229967007985, "L": 4.749333503802674, "kind": "tri", "N": 29, "err": 0.21041588262358826, "lip": 1.000000000003377}, {"d": 1, "Delta": 0.06409798555610245, "L": 1.5350565373855343, "kind": "pyr", "N": 50, "err": 0.13454329223271883, "lip": 1.0000000000006155}, {"d": 1, "Delta": 0.01293617527530305, "L": 0.7026902603324374, "kind": "tri", "N": 109, "err": 0.24942008836339155, "lip": 1.000000000001445}, {"d": 1, "Delta": 0.012359265564445108, "L": 0.9322374903790518, "kind": "pyr", "N": 152, "err": 0.2441827088910408, "lip": 1.0000000000009124}, {"d": 1, "Delta": 0.02492641261689172, "L": 5.3281778980310985, "kind": "tri", "N": 432, "err": 0.23142610703760105, "lip": 1.0000000000129372}, {"d": 1, "Delta": 0.018609497835348016, "L": 1.469462926866188, "kind": "pyr", "N": 159, "err": 0.3127031228189073, "lip": 1.0000000000018636}, {"d": 1, "Delta": 0.07982600976586748, "L": 6.714430849699171, "kind": "tri", "N": 175, "err": 0.40758126857077215, "lip": 1.0000000000039793}, {"d": 1, "Delta": 0.07059076561089864, "L": 0.6935524257351267, "kind": "pyr", "N": 21, "err": 0.20689466569678175, "lip": 1.0000000000007314}, {"d": 1, "Delta": 0.3946364613757016, "L": 0.6689994644343934, "kind": "tri", "N": 5, "err": 0.3335643999581682, "lip": 1.0000000000108502}, {"d": 1, "Delta": 0.28434672914132836, "L": 0.8951132844220329, "kind": "pyr", "N": 8, "err": 0.0, "lip": 0.0}, {"d": 1, "Delta": 0.018054202702713344, "L": 0.9234099047321849, "kind": "tri", "N": 103, "err": 0.2854339947643044, "lip": 1.0000000000038591}, {"d": 1, "Delta": 0.02712205215818951, "L": 3.8305587324414776, "kind": "pyr", "N": 284, "err": 0.19345733216064037, "lip": 1.0000000000009928}, {"d": 1, "Delta": 0.1965808439365999, "L": 3.129109814437735, "kind": "tri", "N": 35, "err": 0.15424470342088145, "lip": 1.0000000000120555}, {"d": 1, "Delta": 0.03834140341864025, "L": 1.0357788193316504, "kind": "pyr", "N": 55, "err": 0.0, "lip": 0.0}, {"d": 1, "Delta": 0.25957559218106746, "L": 2.0028233773283, "kind": "tri", "N": 17, "err": 0.2663833493926811, "lip": 1.0000000000219942}, {"d": 1, "Delta": 0.013774173242675575, "L": 1.5634869392768642, "kind": "pyr", "N": 229, "err": 0.2478985147785075, "lip": 1.0000000000005567}, {"d": 1, "Delta": 0.1574865664257778, "L": 7.500157106244727, "kind": "tri", "N": 98, "err": 0.2435712159855521, "lip": 1.0000000000019464}, {"d": 1, "Delta": 0.3016177470159706, "L": 5.043751514384732, "kind": "pyr", "N": 36, "err": 0.027911624594122927, "lip": 1.0000000000006624}, {"d": 1, "Delta": 0.011385974650773895, "L": 6.719894688241855, "kind": "tri", "N": 1183, "err": 0.24936341783248944, "lip": 1.0000000000281812}, {"d": 1, "Delta": 0.012004544130291983, "L": 4.239366864686586, "kind": "pyr", "N": 708, "err": 0.3242279225025421, "lip": 1.000000000000122}, {"d": 1, "Delta": 0.36130255775590775, "L": 1.479230984696482, "kind": "tri", "N": 9, "err": 0.21470005625847427, "lip": 1.0000000000079858}, {"d": 1, "Delta": 0.015844729296844783, "L": 3.199076691256557, "kind": "pyr", "N": 407, "err": 0.0, "lip": 0.0}, {"d": 1, "Delta": 0.09457085712506737, "L": 0.6436231667963711, "kind": "tri", "N": 15, "err": 0.34803589272274593, "lip": 1.0000000000186473}, {"d": 1, "Delta": 0.16419917757463504, "L": 7.09109987464657, "kind": "pyr", "N": 93, "err": 0.34618074240560703, "lip": 1.0000000000002225}, {"d": 1, "Delta": 0.0464027738983805, "L": 3.956274267646644, "kind": "tri", "N": 175, "err": 0.22724394008944487, "lip": 1.0000000000040308}, {"d": 1, "Delta": 0.022479629577221768, "L": 0.9013245196860706, "kind": "pyr", "N": 81, "err": 0.0, "lip": 0.0}, {"d": 1, "Delta": 0.0261388630583573, "L": 0.9110231697204675, "kind": "tri", "N": 71, "err": 0.07463593486268712, "lip": 1.0000000000070637}, {"d": 1, "Delta": 0.36092403803538015, "L": 6.576548031607672, "kind": "pyr", "N": 40, "err": 0.37676236497887244, "lip": 1.000000000043463}, {"d": 1, "Delta": 0.12359755097301975, "L": 0.5596062679228195, "kind": "tri", "N": 10, "err": 0.23652198537662134, "lip": 1.0000000000323337}, {"d": 1, "Delta": 0.26886140965042127, "L": 2.0123761451501627, "kind": "pyr", "N": 17, "err": 0.22055557532680822, "lip": 1.000000000001484}, {"d": 1, "Delta": 0.03135154421081195, "L": 1.607613873275225, "kind": "tri", "N": 103, "err": 0.24860465581890362, "lip": 1.0000000000028917}, {"d": 1, "Delta": 0.3357821602631454, "L": 0.7862131918528399, "kind": "pyr", "N": 5, "err": 0.17771711816454752, "lip": 1.0000000000043183}, {"d": 1, "Delta": 0.06243880603221542, "L": 3.064569810607586, "kind": "tri", "N": 102, "err": 0.21359436165208445, "lip": 1.0000000000096678}, {"d": 1, "Delta": 0.08205185058948705, "L": 3.9521439294252314, "kind": "pyr", "N": 99, "err": 0.24343575069700957, "lip": 1.0000000000001943}, {"d": 1, "Delta": 0.1647400246303379, "L": 1.080246776701922, "kind": "tri", "N": 15, "err": 0.22451368043841305, "lip": 1.0000000000207832}, {"d": 1, "Delta": 0.40075105373076547, "L": 1.8218785276978586, "kind": "pyr", "N": 10, "err": 0.13819044631052432, "lip": 1.0000000000029337}, {"d": 1, "Delta": 0.036583119947536734, "L": 1.83869807379854, "kind": "tri", "N": 102, "err": 0.31236226589417404, "lip": 1.0000000000032343}, {"d": 1, "Delta": 0.10968876082557685, "L": 6.272803026901705, "kind": "pyr", "N": 120, "err": 0.24289237440610442, "lip": 1.0000000000000255}, {"d": 1, "Delta": 0.060468535421140134, "L": 1.178339733759806, "kind": "tri", "N": 41, "err": 0.23953052608198444, "lip": 1.0000000000101876}, {"d": 1, "Delta": 0.09448324138665785, "L": 3.0315588730155265, "kind": "pyr", "N": 67, "err": 0.159651334796779, "lip": 1.0000000000001503}, {"d": 1, "Delta": 0.031071038751081498, "L": 1.0661627174129982, "kind": "tri", "N": 70, "err": 0.24633972589693767, "lip": 1.0000000000078098}, {"d": 1, "Delta": 0.023618797371424086, "L": 1.4228257269828781, "kind": "pyr", "N": 121, "err": 0.2489659575107814, "lip": 1.0000000000081095}, {"d": 2, "Delta": 0.35505037081618684, "L": 0.5664145931430186, "kind": "tri", "N": 7, "err": 0.12301996456562317, "lip": 0.999534434435433}, {"d": 2, "Delta": 0.29574423108791276, "L": 0.7212535565695062, "kind": "pyr", "N": 11, "err": 0.09907315116091306, "lip": 1.0000000000000209}, {"d": 2, "Delta": 0.22188980451681137, "L": 1.033536433811059, "kind": "tri", "N": 20, "err": 0.11775740527598565, "lip": 0.9999051888963751}, {"d": 2, "Delta": 0.15125531736298967, "L": 0.7893025889152762, "kind": "pyr", "N": 22, "err": 0.0, "lip": 0.0}, {"d": 2, "Delta": 0.2933445993374326, "L": 2.0144676122133096, "kind": "tri", "N": 29, "err": 0.12160055141200135, "lip": 0.9999402165205724}, {"d": 2, "Delta": 0.35068267683215515, "L": 1.6757955707509737, "kind": "pyr", "N": 21, "err": 0.0, "lip": 0.0}, {"d": 2, "Delta": 0.23093309250597208, "L": 0.635346480970593, "kind": "tri", "N": 12, "err": 0.12182922001349882, "lip": 0.9996147737793228}, {"d": 2, "Delta": 0.40632461544210724, "L": 1.160790522514481, "kind": "pyr", "N": 12, "err": 0.053663139561423184, "lip": 1.0000000000000298}, {"d": 2, "Delta": 0.18534073467645393, "L": 2.997864192909376, "kind": "tri", "N": 66, "err": 0.12245399015752963, "lip": 0.9995492588579317}, {"d": 2, "Delta": 0.29385347913486193, "L": 0.7523520804342448, "kind": "pyr", "N": 11, "err": 0.0, "lip": 0.0}, {"d": 2, "Delta": 0.25981055658304, "L": 1.5653897728839388, "kind": "tri", "N": 26, "err": 0.13596818021354268, "lip": 0.9997585083823292}, {"d": 2, "Delta": 0.2864023938500186, "L": 2.191658212494245, "kind": "pyr", "N": 31, "err": 0.0, "lip": 0.0}, {"d": 2, "Delta": 0.1778378453067658, "L": 2.30361777027633, "kind": "tri", "N": 53, "err": 0.13809072671587222, "lip": 0.9994639289299909}, {"d": 2, "Delta": 0.3734080945856299, "L": 0.7584794216011214, "kind": "pyr", "N": 9, "err": 0.0, "lip": 0.0}, {"d": 2, "Delta": 0.2384621166803039, "L": 1.0801181111069185, "kind": "tri", "N": 19, "err": 0.14013755035885903, "lip": 0.9997614083429205}, {"d": 2, "Delta": 0.3256047746671197, "L": 2.9606240801022046, "kind": "pyr", "N": 39, "err": 0.04904895092489293, "lip": 1.0000000000000067}, {"d": 2, "Delta": 0.3500317811726113, "L": 0.7115103667468373, "kind": "tri", "N": 9, "err": 0.14378671853517125, "lip": 0.9999920967336742}, {"d": 2, "Delta": 0.1594641030952517, "L": 0.9186382983469513, "kind": "pyr", "N": 24, "err": 0.05550949467081024, "lip": 1.0000000000000444}, {"d": 2, "Delta": 0.28345377156284585, "L": 0.9372480182662782, "kind": "tri", "N": 15, "err": 0.15269267923533508, "lip": 0.9960040679128571}, {"d": 2, "Delta": 0.20527998570613712, "L": 1.0264998329060808, "kind": "pyr", "N": 21, "err": 0.0, "lip": 0.0}, {"d": 2, "Delta": 0.22087710011674158, "L": 1.835257739835156, "kind": "tri", "N": 35, "err": 0.13129995889864277, "lip": 0.9996754305406783}, {"d": 2, "Delta": 0.21590272150885828, "L": 1.351220120999309, "kind": "pyr", "N": 26, "err": 0.03920761331077457, "lip": 1.0000000000000164}, {"d": 2, "Delta": 0.1658135248997847, "L": 1.9682440676451427, "kind": "tri", "N": 50, "err": 0.16175733875325285, "lip": 0.9995214884763846}, {"d": 2, "Delta": 0.26980012803305964, "L": 0.8463557614918605, "kind": "pyr", "N": 13, "err": 0.0, "lip": 0.0}, {"d": 2, "Delta": 0.22552176262358697, "L": 0.6718752016384467, "kind": "tri", "N": 13, "err": 0.1611491562279525, "lip": 0.9999308185504207}, {"d": 2, "Delta": 0.4348351180082242, "L": 1.3034228513730663, "kind": "pyr", "N": 14, "err": 0.0, "lip": 0.0}, {"d": 2, "Delta": 0.20758613271883458, "L": 1.5294637202249932, "kind": "tri", "N": 31, "err": 0.12016820166190863, "lip": 0.9996358056195357}, {"d": 2, "Delta": 0.19587678756052868, "L": 2.729544059210418, "kind": "pyr", "N": 58, "err": 0.10731754014300175, "lip": 1.0000000000000098}, {"d": 2, "Delta": 0.17001003380407886, "L": 0.7254175578314156, "kind": "tri", "N": 18, "err": 0.130920274792372, "lip": 0.9998620341263419}, {"d": 2, "Delta": 0.3874138589307483, "L": 1.7521171781450902, "kind": "pyr", "N": 20, "err": 0.042626799036839205, "lip": 1.0000000000000353}, {"d": 2, "Delta": 0.21950170678835598, "L": 0.5847161467537387, "kind": "tri", "N": 12, "err": 0.15789419757994033, "lip": 0.9989204819206419}, {"d": 2, "Delta": 0.18398298685336198, "L": 0.7249911826720322, "kind": "pyr", "N": 16, "err": 0.05841010158860015, "lip": 1.0000000000000335}, {"d": 2, "Delta": 0.1689986368600916, "L": 2.5277530508682635, "kind": "tri", "N": 61, "err": 0.1317263727867104, "lip": 0.9998063078061865}, {"d": 2, "Delta": 0.15390038972197298, "L": 0.8110613125276366, "kind": "pyr", "N": 22, "err": 0.11400638203911156, "lip": 1.0000000000000373}, {"d": 2, "Delta": 0.40680861149892883, "L": 2.7012331718203932, "kind": "tri", "N": 28, "err": 0.14338268658301337, "lip": 0.9992175682046172}, {"d": 2, "Delta": 0.19990474168634526, "L": 1.8913756920069118, "kind": "pyr", "N": 40, "err": 0.04171809637325059, "lip": 1.0000000000000155}, {"d": 2, "Delta": 0.42907472979219474, "L": 1.3701907686860009, "kind": "tri", "N": 14, "err": 0.14260293469250565, "lip": 0.999981103372324}, {"d": 2, "Delta": 0.17027750882558554, "L": 1.1660005988564903, "kind": "pyr", "N": 28, "err": 0.058259963278088876, "lip": 1.0000000000000357}, {"d": 2, "Delta": 0.1910015642686817, "L": 1.2783283814324047, "kind": "tri", "N": 27, "err": 0.14651897503781477, "lip": 0.9993928721237334}, {"d": 2, "Delta": 0.3665190018139527, "L": 0.7744272199053498, "kind": "pyr", "N": 9, "err": 0.053894649722568695, "lip": 1.0000000000000409}, {"d": 2, "Delta": 0.3254402078297481, "L": 0.641223562320262, "kind": "tri", "N": 9, "err": 0.14603802193214185, "lip": 0.9999540156818836}, {"d": 2, "Delta": 0.3716442567502247, "L": 0.9802353380753853, "kind": "pyr", "N": 11, "err": 0.04818070023526589, "lip": 1.0000000000000193}, {"d": 2, "Delta": 0.35723280396658497, "L": 0.7425181571063866, "kind": "tri", "N": 9, "err": 0.1823789178952957, "lip": 0.9999221970949324}, {"d": 2, "Delta": 0.3221729420841124, "L": 0.9983945659712149, "kind": "pyr", "N": 13, "err": 0.0, "lip": 0.0}, {"d": 2, "Delta": 0.40787416324942577, "L": 1.2872038471994078, "kind": "tri", "N": 13, "err": 0.13833309062646157, "lip": 0.9989595706966866}, {"d": 2, "Delta": 0.345031101461946, "L": 0.9490947531501134, "kind": "pyr", "N": 12, "err": 0.07376894482637555, "lip": 1.000000000000038}, {"d": 2, "Delta": 0.24538843273281738, "L": 1.8912913151666715, "kind": "tri", "N": 33, "err": 0.1518638608570353, "lip": 0.9994028853934281}, {"d": 2, "Delta": 0.20539223398228254, "L": 0.9421699394339016, "kind": "pyr", "N": 19, "err": 0.0, "lip": 0.0}, {"d": 2, "Delta": 0.39149408566931143, "L": 1.4424010464197772, "kind": "tri", "N": 16, "err": 0.12992448949448918, "lip": 0.9999011495394128}, {"d": 2, "Delta": 0.3235940579669124, "L": 1.0535143664801938, "kind": "pyr", "N": 14, "err": 0.0, "lip": 0.0}, {"d": 2, "Delta": 0.15298498381386538, "L": 1.3980647677970042, "kind": "tri", "N": 38, "err": 0.1494322427095441, "lip": 0.9996881528756131}, {"d": 2, "Delta": 0.37884900804639965, "L": 1.473589384830426, "kind": "pyr", "N": 17, "err": 0.15741278902761277, "lip": 1.0000000000000135}, {"d": 2, "Delta": 0.2542401275175105, "L": 2.9890137424799725, "kind": "tri", "N": 48, "err": 0.1367631275193008, "lip": 0.9999727740309762}, {"d": 2, "Delta": 0.41489966821649343, "L": 1.1570935880291902, "kind": "pyr", "N": 12, "err": 0.05336339914132138, "lip": 1.0000000000001152}, {"d": 2, "Delta": 0.252588037839735, "L": 2.610869382911435, "kind": "tri", "N": 42, "err": 0.16873461137334506, "lip": 0.9993221021665136}, {"d": 2, "Delta": 0.16145774931063406, "L": 0.7532907257256976, "kind": "pyr", "N": 19, "err": 0.0, "lip": 0.0}, {"d": 2, "Delta": 0.27323237752063284, "L": 1.118123892484915, "kind": "tri", "N": 17, "err": 0.1327540459115087, "lip": 0.9998802069552563}, {"d": 2, "Delta": 0.40338037634060503, "L": 0.5388609262498246, "kind": "pyr", "N": 6, "err": 0.0, "lip": 0.0}, {"d": 2, "Delta": 0.3620951932443969, "L": 2.3154845344201145, "kind": "tri", "N": 28, "err": 0.1554875170711731, "lip": 0.9993616194419445}, {"d": 2, "Delta": 0.42008553337918925, "L": 0.5685857247285612, "kind": "pyr", "N": 6, "err": 0.0, "lip": 0.0}, {"d": 3, "Delta": 0.4324331658441139, "L": 1.1627946837758878, "kind": "tri", "N": 12, "err": 0.11548971001384306, "lip": 0.9915760753379159}, {"d": 3, "Delta": 0.48234144528622575, "L": 1.3640129453750522, "kind": "pyr", "N": 13, "err": 0.15374557296899088, "lip": 1.0000000000000078}, {"d": 3, "Delta": 0.337675535523924, "L": 0.8165891909956188, "kind": "tri", "N": 10, "err": 0.15219389876943062, "lip": 0.9795493122536335}, {"d": 3, "Delta": 0.3487325227923721, "L": 0.6063968568427341, "kind": "pyr", "N": 8, "err": 0.06480975357960392, "lip": 1.0000000000000173}, {"d": 3, "Delta": 0.35354010349797454, "L": 1.130002192558046, "kind": "tri", "N": 14, "err": 0.11721827033409415, "lip": 0.9927895294481848}, {"d": 3, "Delta": 0.44171506410251765, "L": 0.7869253867538764, "kind": "pyr", "N": 8, "err": 0.0, "lip": 0.0}, {"d": 3, "Delta": 0.44612233296006315, "L": 0.7954309849939856, "kind": "tri", "N": 8, "err": 0.13278913497105152, "lip": 0.9727844026660117}, {"d": 3, "Delta": 0.3614646517020685, "L": 1.2091592321920048, "kind": "pyr", "N": 15, "err": 0.0, "lip": 0.0}, {"d": 3, "Delta": 0.3199077160999922, "L": 0.5444399949679294, "kind": "tri", "N": 8, "err": 0.12007731207513678, "lip": 0.9789231581810031}, {"d": 3, "Delta": 0.44965637794883095, "L": 0.8190378087210879, "kind": "pyr", "N": 8, "err": 0.0, "lip": 0.0}, {"d": 3, "Delta": 0.4179888509262945, "L": 0.8445012355106568, "kind": "tri", "N": 9, "err": 0.11832939023470902, "lip": 0.9866290812988603}, {"d": 3, "Delta": 0.3010843338276498, "L": 1.3384002007566163, "kind": "pyr", "N": 19, "err": 0.04801109214135099, "lip": 1.0000000000000124}, {"d": 3, "Delta": 0.4150230422555581, "L": 0.5012227206439831, "kind": "tri", "N": 6, "err": 0.15672620558256434, "lip": 0.9786411211533519}, {"d": 3, "Delta": 0.45177488739360555, "L": 0.9545718100292853, "kind": "pyr", "N": 9, "err": 0.0, "lip": 0.0}, {"d": 3, "Delta": 0.40213217510891425, "L": 0.7258601578812871, "kind": "tri", "N": 8, "err": 0.13688307593035592, "lip": 0.9754388599635724}, {"d": 3, "Delta": 0.46133680858067044, "L": 0.52589046786173, "kind": "pyr", "N": 5, "err": 0.0, "lip": 0.0}, {"d": 3, "Delta": 0.45509028874151924, "L": 0.8582603184580725, "kind": "tri", "N": 8, "err": 0.15266292726455047, "lip": 0.9874266896416495}, {"d": 3, "Delta": 0.3647178817449957, "L": 0.9625567911467076, "kind": "pyr", "N": 11, "err": 0.0, "lip": 0.0}, {"d": 3, "Delta": 0.3321391364040414, "L": 0.6166961102539236, "kind": "tri", "N": 9, "err": 0.11530769956547945, "lip": 0.9824631556030096}, {"d": 3, "Delta": 0.3963845928365319, "L": 0.728254278814343, "kind": "pyr", "N": 9, "err": 0.10083077727384801, "lip": 1.0000000000000104}], "coef": [{"d": 1, "emax": 1, "bound": 12, "N": 120, "kind": "tri"}, {"d": 1, "emax": 2, "bound": 12, "N": 42, "kind": "pyr"}, {"d": 1, "emax": 2, "bound": 12, "N": 14, "kind": "tri"}, {"d": 1, "emax": 2, "bound": 12, "N": 42, "kind": "pyr"}, {"d": 1, "emax": 2, "bound": 12, "N": 14, "kind": "tri"}, {"d": 1, "emax": 2, "bound": 12, "N": 40, "kind": "pyr"}, {"d": 1, "emax": 2, "bound": 12, "N": 120, "kind": "tri"}, {"d": 1, "emax": 2, "bound": 12, "N": 42, "kind": "pyr"}, {"d": 1, "emax": 2, "bound": 12, "N": 40, "kind": "tri"}, {"d": 1, "emax": 2, "bound": 12, "N": 42, "kind": "pyr"}, {"d": 1, "emax": 1, "bound": 12, "N": 120, "kind": "tri"}, {"d": 1, "emax": 2, "bound": 12, "N": 120, "kind": "pyr"}, {"d": 1, "emax": 2, "bound": 12, "N": 120, "kind": "tri"}, {"d": 1, "emax": 2, "bound": 12, "N": 42, "kind": "pyr"}, {"d": 2, "emax": 4, "bound": 48, "N": 42, "kind": "tri"}, {"d": 2, "emax": 4, "bound": 48, "N": 42, "kind": "pyr"}, {"d": 2, "emax": 4, "bound": 48, "N": 14, "kind": "tri"}, {"d": 2, "emax": 4, "bound": 48, "N": 120, "kind": "pyr"}, {"d": 2, "emax": 4, "bound": 48, "N": 120, "kind": "tri"}, {"d": 2, "emax": 0, "bound": 48, "N": 14, "kind": "pyr"}, {"d": 2, "emax": 4, "bound": 48, "N": 42, "kind": "tri"}, {"d": 2, "emax": 4, "bound": 48, "N": 42, "kind": "pyr"}, {"d": 2, "emax": 4, "bound": 48, "N": 42, "kind": "tri"}, {"d": 2, "emax": 4, "bound": 48, "N": 42, "kind": "pyr"}, {"d": 2, "emax": 4, "bound": 48, "N": 14, "kind": "tri"}, {"d": 2, "emax": 4, "bound": 48, "N": 120, "kind": "pyr"}, {"d": 2, "emax": 4, "bound": 48, "N": 14, "kind": "tri"}, {"d": 2, "emax": 0, "bound": 48, "N": 40, "kind": "pyr"}, {"d": 3, "emax": 16, "bound": 192, "N": 8, "kind": "tri"}, {"d": 3, "emax": 8, "bound": 192, "N": 21, "kind": "pyr"}, {"d": 3, "emax": 12, "bound": 192, "N": 21, "kind": "tri"}, {"d": 3, "emax": 3, "bound": 192, "N": 14, "kind": "pyr"}, {"d": 3, "emax": 16, "bound": 192, "N": 14, "kind": "tri"}, {"d": 3, "emax": 8, "bound": 192, "N": 21, "kind": "pyr"}, {"d": 3, "emax": 16, "bound": 192, "N": 12, "kind": "tri"}, {"d": 3, "emax": 0, "bound": 192, "N": 12, "kind": "pyr"}, {"d": 3, "emax": 16, "bound": 192, "N": 8, "kind": "tri"}, {"d": 3, "emax": 8, "bound": 192, "N": 8, "kind": "pyr"}, {"d": 3, "emax": 16, "bound": 192, "N": 8, "kind": "tri"}, {"d": 3, "emax": 8, "bound": 192, "N": 21, "kind": "pyr"}, {"d": 3, "emax": 16, "bound": 192, "N": 12, "kind": "tri"}, {"d": 3, "emax": 8, "bound": 192, "N": 21, "kind": "pyr"}, {"d": 4, "emax": 44, "bound": 768, "N": 9, "kind": "tri"}, {"d": 4, "emax": 0, "bound": 768, "N": 6, "kind": "pyr"}, {"d": 4, "emax": 40, "bound": 768, "N": 6, "kind": "tri"}, {"d": 4, "emax": 0, "bound": 768, "N": 9, "kind": "pyr"}, {"d": 4, "emax": 48, "bound": 768, "N": 9, "kind": "tri"}, {"d": 4, "emax": 16, "bound": 768, "N": 6, "kind": "pyr"}, {"d": 4, "emax": 48, "bound": 768, "N": 9, "kind": "tri"}, {"d": 4, "emax": 2, "bound": 768, "N": 9, "kind": "pyr"}, {"d": 4, "emax": 48, "bound": 768, "N": 6, "kind": "tri"}, {"d": 4, "emax": 0, "bound": 768, "N": 9, "kind": "pyr"}, {"d": 4, "emax": 48, "bound": 768, "N": 9, "kind": "tri"}, {"d": 4, "emax": 16, "bound": 768, "N": 6, "kind": "pyr"}, {"d": 4, "emax": 48, "bound": 768, "N": 9, "kind": "tri"}, {"d": 4, "emax": 16, "bound": 768, "N": 6, "kind": "pyr"}], "scale1": [{"L": 0.5, "Delta": 0.001, "N": 1000, "bits": 4310, "plain": 188991, "ub": 217619.62400151833, "lb": 31.8730416745747}, {"L": 0.5, "Delta": 0.0016468978654828688, "N": 608, "bits": 2740, "plain": 114427, "ub": 132177.48689076657, "lb": 19.553242198554717}, {"L": 0.5, "Delta": 0.0027122725793320298, "N": 369, "bits": 1766, "plain": 66349, "ub": 80293.46419639967, "lb": 12.055083759430683}, {"L": 0.5, "Delta": 0.0044668359215096305, "N": 224, "bits": 1168, "plain": 37135, "ub": 48786.017112139976, "lb": 7.484713705310376}, {"L": 0.5, "Delta": 0.007356422544596414, "N": 136, "bits": 816, "plain": 22379, "ub": 29651.29571901726, "lb": 4.69222943716898}, {"L": 0.5, "Delta": 0.012115276586285889, "N": 83, "bits": 586, "plain": 13429, "ub": 18029.35986177336, "lb": 2.979486163306118}, {"L": 0.5, "Delta": 0.0199526231496888, "N": 51, "bits": 440, "plain": 7471, "ub": 10969.267089481711, "lb": 1.922693220129706}, {"L": 0.5, "Delta": 0.03285993247600654, "N": 31, "bits": 346, "plain": 4339, "ub": 6679.235513682861, "lb": 1.2647158981772306}, {"L": 0.5, "Delta": 0.054116952654646375, "N": 19, "bits": 294, "plain": 2589, "ub": 4071.345765363486, "lb": 0.8497054365382344}, {"L": 0.5, "Delta": 0.08912509381337459, "N": 12, "bits": 248, "plain": 1427, "ub": 2485.086183035439, "lb": 0.5834226676395167}, {"L": 0.5, "Delta": 0.14677992676220705, "N": 7, "bits": 214, "plain": 783, "ub": 1519.4856928655631, "lb": 0.4091300354582087}, {"L": 0.5, "Delta": 0.24173154808041036, "N": 5, "bits": 202, "plain": 539, "ub": 931.1683338729249, "lb": 0.2928688477487267}, {"L": 0.5, "Delta": 0.3981071705534972, "N": 3, "bits": 178, "plain": 273, "ub": 572.4200679035147, "lb": 0.2143546231210336}, {"L": 1.0, "Delta": 0.001, "N": 2000, "bits": 8322, "plain": 400749, "ub": 435119.62400151836, "lb": 63.1230416745747}, {"L": 1.0, "Delta": 0.0016468978654828688, "N": 1215, "bits": 5180, "plain": 241451, "ub": 264243.9644535565, "lb": 38.52831081389811}, {"L": 1.0, "Delta": 0.0027122725793320298, "N": 738, "bits": 3254, "plain": 138543, "ub": 160484.5193497004, "lb": 23.57678708605435}, {"L": 1.0, "Delta": 0.0044668359215096305, "N": 448, "bits": 2076, "plain": 79429, "ub": 97478.20187600137, "lb": 14.480717263336437}, {"L": 1.0, "Delta": 0.007356422544596414, "N": 272, "bits": 1372, "plain": 47803, "ub": 59217.29722062519, "lb": 8.940218158664372}, {"L": 1.0, "Delta": 0.012115276586285889, "N": 166, "bits": 930, "plain": 28183, "ub": 35981.90089135276, "lb": 5.558874242268675}, {"L": 1.0, "Delta": 0.0199526231496888, "N": 101, "bits": 652, "plain": 16435, "ub": 21870.08942087488, "lb": 3.488903325214932}, {"L": 1.0, "Delta": 0.03285993247600654, "N": 61, "bits": 474, "plain": 9241, "ub": 13298.238768142157, "lb": 2.2157221128983937}, {"L": 1.0, "Delta": 0.054116952654646375, "N": 37, "bits": 378, "plain": 5491, "ub": 8090.419074756968, "lb": 1.4271584982327001}, {"L": 1.0, "Delta": 0.08912509381337459, "N": 23, "bits": 304, "plain": 3155, "ub": 4925.476321142209, "lb": 0.9340534346088801}, {"L": 1.0, "Delta": 0.14677992676220705, "N": 14, "bits": 252, "plain": 1707, "ub": 3001.295943066628, "lb": 0.6220338070388215}, {"L": 1.0, "Delta": 0.24173154808041036, "N": 9, "bits": 228, "plain": 1065, "ub": 1830.9267713924253, "lb": 0.4221444853233675}, {"L": 1.0, "Delta": 0.3981071705534972, "N": 6, "bits": 200, "plain": 625, "ub": 1118.7553667568484, "lb": 0.292851074105708}, {"L": 2.0, "Delta": 0.001, "N": 4000, "bits": 16334, "plain": 848213, "ub": 870119.6240015184, "lb": 125.6230416745747}, {"L": 2.0, "Delta": 0.0016468978654828688, "N": 2430, "bits": 10052, "plain": 502217, "ub": 528376.9195791365, "lb": 76.47844804458488}, {"L": 2.0, "Delta": 0.0027122725793320298, "N": 1476, "bits": 6220, "plain": 291741, "ub": 320866.62965630187, "lb": 46.62019373930168}, {"L": 2.0, "Delta": 0.0044668359215096305, "N": 896, "bits": 3882, "plain": 169379, "ub": 194862.57140372414, "lb": 28.472724379388563}, {"L": 2.0, "Delta": 0.007356422544596414, "N": 544, "bits": 2472, "plain": 101877, "ub": 118349.30022384106, "lb": 17.436195601655157}, {"L": 2.0, "Delta": 0.012115276586285889, "N": 332, "bits": 1604, "plain": 59621, "ub": 71886.98295051155, "lb": 10.717650400193788}, {"L": 2.0, "Delta": 0.0199526231496888, "N": 202, "bits": 1068, "plain": 34517, "ub": 43671.73408366122, "lb": 6.621323535385383}, {"L": 2.0, "Delta": 0.03285993247600654, "N": 122, "bits": 728, "plain": 19459, "ub": 26536.24527706075, "lb": 4.11773454234072}, {"L": 2.0, "Delta": 0.054116952654646375, "N": 74, "bits": 538, "plain": 11591, "ub": 16128.565693543933, "lb": 2.582064621621632}, {"L": 2.0, "Delta": 0.08912509381337459, "N": 46, "bits": 410, "plain": 6705, "ub": 9806.256597355747, "lb": 1.635314968547607}, {"L": 2.0, "Delta": 0.14677992676220705, "N": 28, "bits": 316, "plain": 3713, "ub": 5964.916443468757, "lb": 1.047841350200047}, {"L": 2.0, "Delta": 0.24173154808041036, "N": 18, "bits": 276, "plain": 2305, "ub": 3630.443646431426, "lb": 0.6806957604726492}, {"L": 2.0, "Delta": 0.3981071705534972, "N": 12, "bits": 238, "plain": 1421, "ub": 2211.425964463516, "lb": 0.4498439760750568}, {"L": 4.0, "Delta": 0.001, "N": 8000, "bits": 32344, "plain": 1791005, "ub": 1740119.6240015184, "lb": 250.6230416745747}, {"L": 4.0, "Delta": 0.0016468978654828688, "N": 4860, "bits": 19784, "plain": 1052843, "ub": 1056642.8298302963, "lb": 152.37872250595845}, {"L": 4.0, "Delta": 0.0027122725793320298, "N": 2952, "bits": 12132, "plain": 615781, "ub": 641630.8502695047, "lb": 92.70700704579636}, {"L": 4.0, "Delta": 0.0044668359215096305, "N": 1792, "bits": 7460, "plain": 359963, "ub": 389631.31045916973, "lb": 56.45673861149282}, {"L": 4.0, "Delta": 0.007356422544596414, "N": 1088, "bits": 4660, "plain": 216489, "ub": 236613.30623027278, "lb": 34.42815048763673}, {"L": 4.0, "Delta": 0.012115276586285889, "N": 664, "bits": 2942, "plain": 126485, "ub": 143697.14706882913, "lb": 21.035202716044015}, {"L": 4.0, "Delta": 0.0199526231496888, "N": 404, "bits": 1886, "plain": 73011, "ub": 87275.02340923391, "lb": 12.886163955726285}, {"L": 4.0, "Delta": 0.03285993247600654, "N": 244, "bits": 1232, "plain": 41359, "ub": 53012.25829489793, "lb": 7.921759401225373}, {"L": 4.0, "Delta": 0.054116952654646375, "N": 148, "bits": 846, "plain": 24657, "ub": 32204.858931117862, "lb": 4.891876868399495}, {"L": 4.0, "Delta": 0.08912509381337459, "N": 92, "bits": 604, "plain": 14331, "ub": 19567.817149782826, "lb": 3.0378380364250606}, {"L": 4.0, "Delta": 0.14677992676220705, "N": 56, "bits": 444, "plain": 8013, "ub": 11892.157444273016, "lb": 1.8994564365224982}, {"L": 4.0, "Delta": 0.24173154808041036, "N": 36, "bits": 362, "plain": 4987, "ub": 7229.477396509427, "lb": 1.1977983107712127}, {"L": 4.0, "Delta": 0.3981071705534972, "N": 24, "bits": 296, "plain": 3109, "ub": 4396.76715987685, "lb": 0.7638297800137543}], "scaled": [{"d": 2, "L": 1.0, "Delta": 0.039810717055349734, "N": 101, "bits": 73718, "A": 630.957344480193, "ub": 7826857.4518586965, "lb": 4.966551322949828}, {"d": 2, "L": 1.0, "Delta": 0.05956621435290106, "N": 68, "bits": 34217, "A": 281.8382931264453, "ub": 3497449.1082727616, "lb": 2.234922154730298}, {"d": 2, "L": 1.0, "Delta": 0.08912509381337455, "N": 45, "bits": 15646, "A": 125.89254117941672, "ub": 1563403.7334850146, "lb": 1.0126344655479622}, {"d": 2, "L": 1.0, "Delta": 0.1333521432163324, "N": 30, "bits": 7507, "A": 56.23413251903491, "ub": 699340.3381513875, "lb": 0.46470233880497136}, {"d": 2, "L": 1.0, "Delta": 0.19952623149688792, "N": 21, "bits": 4166, "A": 25.11886431509581, "ub": 313236.3065609516, "lb": 0.2181926878482693}, {"d": 2, "L": 1.0, "Delta": 0.2985382618917959, "N": 14, "bits": 2299, "A": 11.22018454301964, "ub": 140647.8358500696, "lb": 0.1065596112019452}, {"d": 2, "L": 1.0, "Delta": 0.44668359215096315, "N": 9, "bits": 1422, "A": 5.011872336272722, "ub": 63454.13041341001, "lb": 0.055433604626979216}, {"d": 2, "L": 2.0, "Delta": 0.08912509381337455, "N": 90, "bits": 58853, "A": 503.5701647176669, "ub": 6246606.265359317, "lb": 3.963240899440542}, {"d": 2, "L": 2.0, "Delta": 0.1333521432163324, "N": 60, "bits": 26879, "A": 224.93653007613963, "ub": 2791250.067859486, "lb": 1.782689819719852}, {"d": 2, "L": 2.0, "Delta": 0.19952623149688792, "N": 42, "bits": 13773, "A": 100.47545726038324, "ub": 1247658.0590825158, "lb": 0.8069160702333273}, {"d": 2, "L": 2.0, "Delta": 0.2985382618917959, "N": 28, "bits": 6661, "A": 44.88073817207856, "ub": 558038.7008504001, "lb": 0.36953268642896797}, {"d": 2, "L": 2.0, "Delta": 0.44668359215096315, "N": 18, "bits": 3303, "A": 20.047489345090888, "ub": 249895.78132275527, "lb": 0.17289936250837112}, {"d": 3, "L": 0.7, "Delta": 0.49, "N": 7, "bits": 6820, "A": 2.915451895043732, "ub": 1286937.3121606922, "lb": 0.0048145494834063805}, {"d": 3, "L": 0.7, "Delta": 0.4, "N": 7, "bits": 6820, "A": 5.359374999999998, "ub": 2362582.450173487, "lb": 0.007352832032658506}, {"d": 3, "L": 0.7, "Delta": 0.3, "N": 10, "bits": 14365, "A": 12.703703703703706, "ub": 5594590.588793189, "lb": 0.014764395706037646}, {"d": 3, "L": 0.7, "Delta": 0.22, "N": 14, "bits": 32763, "A": 32.212622088655145, "ub": 14179121.602318235, "lb": 0.03410460495259781}, {"d": 3, "L": 0.7, "Delta": 0.17, "N": 17, "bits": 55072, "A": 69.81477712192141, "ub": 30724620.6144884, "lb": 0.07108730807727426}, {"d": 3, "L": 0.7, "Delta": 0.14, "N": 21, "bits": 98416, "A": 124.99999999999993, "ub": 55006558.317152455, "lb": 0.12518812995892806}, {"d": 3, "L": 1.0, "Delta": 0.49, "N": 9, "bits": 11384, "A": 8.499859752314087, "ub": 3744076.769359648, "lb": 0.010268072781521961}, {"d": 3, "L": 1.0, "Delta": 0.4, "N": 10, "bits": 14363, "A": 15.625, "ub": 6879457.450173488, "lb": 0.017377856446721008}, {"d": 3, "L": 1.0, "Delta": 0.3, "N": 14, "bits": 32761, "A": 37.037037037037045, "ub": 16301257.25545986, "lb": 0.03852741653937099}, {"d": 3, "L": 1.0, "Delta": 0.22, "N": 19, "bits": 74584, "A": 93.91435011269725, "ub": 41327881.93289676, "lb": 0.09436019872607643}, {"d": 3, "L": 1.0, "Delta": 0.17, "N": 24, "bits": 143209, "A": 203.54162426216158, "ub": 89564433.35619408, "lb": 0.20167993223766506}, {"d": 3, "L": 1.0, "Delta": 0.14, "N": 29, "bits": 245586, "A": 364.4314868804664, "ub": 160356412.5445577, "lb": 0.35900794136563363}], "packing": [{"d": 1, "L": 6, "Delta": 0.1, "m": 14, "bits_family": 14, "eta": 0.21428571428571427, "twoD": 0.2, "mind": 0.21428571428571427, "lip": 6.000000000000146, "lbound": 7.5}, {"d": 1, "L": 20, "Delta": 0.2, "m": 24, "bits_family": 24, "eta": 0.4166666666666667, "twoD": 0.4, "mind": 0.4166666666666667, "lip": 20.00000000000011, "lbound": 12.5}, {"d": 2, "L": 5, "Delta": 0.2, "m": 6, "bits_family": 36, "eta": 0.4166666666666667, "twoD": 0.4, "mind": 0.4166666666666667, "lip": 5.000000000000058, "lbound": 9.765625}, {"d": 2, "L": 8, "Delta": 0.3, "m": 6, "bits_family": 36, "eta": 0.6666666666666666, "twoD": 0.6, "mind": 0.6666666666666666, "lip": 8.000000000000025, "lbound": 11.111111111111112}, {"d": 3, "L": 6, "Delta": 0.3, "m": 4, "bits_family": 64, "eta": 0.75, "twoD": 0.6, "mind": 0.75, "lip": 6.000000000000029, "lbound": 15.625}], "ramp": {"max": 0.27846454262415776, "argmax": 1.2785, "worst_ratio": 0.2784645426137088}}
